LineCounter: Learning Handwritten Text Line Segmentation by Counting

Handwritten Text Line Segmentation (HTLS) is a low-level but important task for many higher-level document processing tasks like handwritten text recognition. It is often formulated in terms of semantic segmentation or object detection in deep learning. However, both formulations have serious shortcomings. The former requires heavy post-processing of splitting/merging adjacent segments, while the latter may fail on dense or curved texts. In this paper, we propose a novel Line Counting formulation for HTLS -- that involves counting the number of text lines from the top at every pixel location. This formulation helps learn an end-to-end HTLS solution that directly predicts per-pixel line number for a given document image. Furthermore, we propose a deep neural network (DNN) model LineCounter to perform HTLS through the Line Counting formulation. Our extensive experiments on the three public datasets (ICDAR2013-HSC, HIT-MW, and VML-AHTE) demonstrate that LineCounter outperforms state-of-the-art HTLS approaches. Source code is available at https://github.com/Leedeng/Line-Counter.

==> oldfiles/bk.txt <==
\begin{table}[htbp]
\begin{center}
\caption{comparison of classic methods and deep learning methods}
\begin{tabular}{c|c|c|c|c|c|c|c|c|c}
\hline\hline
\multicolumn{2}{c|}{\textbf{Methods}}&\textbf{ICDAR}&\textbf{HIT-MW}&\textbf{VML-AHTE} \\
\hline\hline
\parbox[t]{2mm}{\multirow{3}{*}{\rotatebox[origin=c]{90}{\textbf{Classic}}}} 
&Alaei~\cite{alaei2011new}&0.874/0.863/0.868&0.967/0.940/0.953&0.921/0.905/0.913\\
&Arivazhagan~\cite{arivazhagan2007statistical}&0.861/0.850/0.855&0.952/0.923/0.937&0.920/0.902/0.911\\
&Surinka~\cite{Surinta2014}&0.936/0.814/0.825&0.979/0.958/0.968&0.936/0.915/0.925\\
\hline
\parbox[t]{2mm}{\multirow{6}{*}{\rotatebox[origin=c]{90}{\textbf{Deep Learning}}}} 
&Semantic Seg.~\cite{alberti2019labeling}&0.955/0.938/0.946&0.991/0.977/0.984&0.948/0.928/0.938\\
&Semantic Seg.~\cite{ronneberger2015u}&0.921/0.905/0.913&0.992/0.974/0.983&0.942/0.924/0.933\\
&Semantic Seg.~\cite{barakat2018text}&0.951/0.940/0.945&0.990/0.980/0.985&0.932/0.910/0.921\\
&Object Det.~\cite{liu2016ssd}&0.890/0.871/0.883&0.978/0.956/0.967&0.930/0.911/0.920\\
&Start-and-Follow~\cite{wigington2018start}&0.949/0.928/0.939&0.988/0.972/0.980&0.945.0.924.0.934\\
&Our&\textbf{0.979/0.959/0.969}&\textbf{0.995/0.985/0.990}&\textbf{0.958/0.938/0.948}\\
\hline\hline
\end{tabular}
\end{center}
\\
\label{tab:comparsionall}
\end{table}


\documentclass[journal]{IEEEtran}

\ifCLASSINFOpdf
\else
   \usepackage[dvis]{graphicx}
\fi
\usepackage{url}

\hyphenation{op-tical net-works semi-conduc-tor}
\usepackage{subfig}
\usepackage{graphicx}
\usepackage{bbding}
\usepackage{array,multirow,graphicx}
 \usepackage{float}
 \usepackage[table]{xcolor}% http://ctan.org/pkg/xcolor
\begin{document}

\title{LineCounter: Learning Language-Agnostic Handwritten Text Line Segmentation by Counting}

\author{Deng Li, Yue Wu,  Yicong~Zhou,~\IEEEmembership{Senior~Member,~IEEE}
\thanks{This work was funded by The Science and Technology Development Fund, Macau SAR (File no. 189/2017/A3), and by University of Macau (File no. MYRG2018-00136-FST).}
\thanks{Corresponding authors: Yicong~Zhou (email: yicongzhou@um.edu.mo)}
\thanks{
D. Li is with the Department of Computer and Information Science, University of Macau, Macau 999078, China (e-mail: mb85511@um.edu.com; xiaofeiyang@um.edu.mo). }
\thanks{Y. Wu is with the Information Sciences Institute, University of Southern California, LosAngeles, CA 90007. (e-mail: yue\_wu@isi.edu).}}

\markboth{IEEE SIGNAL PROCESSING LETTERS}
{Shell \MakeLowercase{\textit{et al.}}: Bare Demo of IEEEtran.cls for IEEE Journals}
\maketitle

\begin{abstract}
%self-supervised learning
Handwritten text line segmentation (HTLS) is a prerequisite for many higher-level document processing tasks like handwriting text recognition. In the past, this task is often formulated as a semantic segmentation or object detection task. However, the former requires heavy post-processing on spiting/grouping adjacent segments, while the later may fail on those cases with dense texts or curved texts. In this letter, we propose a novel \textit{line counting} formulation -- we treat the HTLS task as the problem of counting how many text lines has been seen (from the top of an input) until a pixel location. This formulation also allows us to honestly use HTLS annotations without introducing extra bias. As a result, we can effectively learn an end-to-end HTLS solution, that can implicitly handle difficult cases like curved texts without heavy postprocessing. Finally, we propose a simple but effective DNN solution called \texttt{LineCounter} to validate this formulation. Our extensive experimental results on three public datasets demonstrate that its accuracy is comparable to if not better than SoTA approaches, and that its latency and model sizes have surpass SoTA solutions by a large margin (X\%). 
\end{abstract}

\begin{IEEEkeywords}
handwritten text line segmentation, deep learning, learning-to-count, OCR, Document analysis
\end{IEEEkeywords}


\IEEEpeerreviewmaketitle



\section{Introduction}
\input{1_introduction}
\section{Proposed method}
\label{Sec.Proposedmethod}
\input{2_method}
\section{Experiment settings}
\input{3_Experiment}
\section{Ablation study}
\input{4_Ablation}
\section{Compare with SOTA}
\input{5_sota}
\section{Conclusion}
\input{6_Conclusion}





\bibliographystyle{IEEEtran}
\bibliography{egbib.bib}

\end{document}
